Sparse Tensor Algebra as a Parallel Programming Model

Dense and sparse tensors allow the representation of most bulk data structures in computational science applications. We show that sparse tensor algebra can also be used to express many of the transformations on these datasets, especially those which are parallelizable. Tensor computations are a natural generalization of matrix and graph computations. We extend the usual basic operations of tensor summation and contraction to arbitrary functions, and further operations such as reductions and mapping. The expression of these transformations in a high-level sparse linear algebra domain specific language allows our framework to understand their properties at runtime to select the preferred communication-avoiding algorithm. To demonstrate the efficacy of our approach, we show how key graph algorithms as well as common numerical kernels can be succinctly expressed using our interface and provide performance results of a general library implementation.

==> plots/apsp_ws_edison.dat <==
#Median times in sec for APSP via path doubling (dense) and Tiskin's path doubling (sparse) starting with n=2048 on p=1 and increasing n by sqrt(2) whenever p increases by 2 on Edison, 8.9.2015
#p dense sparse
1   25.0551   14.6290
2   35.5223   19.6673
4   53.1338   28.8949
8   78.4036   47.9398
16  128.0625  66.8121


==> plots/spmm_ss_edison.dat <==
#Median times in sec for SPMM n=16384 k=2048 Edison, 8.9.2015
#p dense sp.1 sp.2 sp.4 sp.8 sp.16
1   3.1593  0.3732  0.5921  1.0498  2.0181  4.4411
2   1.9218  0.2185  0.3833  1.1714  1.4836  3.1962
4   0.9304  0.1472  0.2765  0.3785  0.6397  0.9856
8   0.5900  0.1910  0.2248  0.2607  0.3632  0.5339
16  0.3781  0.1640  0.1720  0.1943  0.2440  0.3667
32  0.2828  0.1544  0.1874  0.1976  0.1863  0.2537


==> plots/spmm_ws_edison.dat <==
#Median times in sec for SPMM starting on 1 node with n=16384 k=2048 Edison and weak scaling each dimension by sqrt(2) when p goes up by 2, 8.9.2015
#p dense sp.1 sp.2 sp.4 sp.8 sp.16
1   3.1593  0.3732  0.5921  1.0498  2.0181  4.4411
2   4.6317  0.5536  0.9504  1.7799  3.6512  7.6721
4   7.4752  1.2609  1.9041  2.6083  4.5773  7.3688
8   9.6761  1.2095  1.9874  3.6130  6.8592  10.2650
16  14.4796 1.4592  3.6461  4.1847  5.4741  8.9457



==> plots/spmp3_ss_edison.dat <==
#Median times in sec for sparse MP3 no=40 nv=160 Edison, 8.9.2015
#p dense sp.1 sp.2 sp.4 sp.8 sp.16
1   9.0537  3.0530  3.7137  5.1481  7.8174  15.2547
2   5.4838  1.6448  2.0409  3.0900  4.2899  5.9043
4   2.8161  1.1312  1.4254  2.0829  3.7523  3.9063
8   2.0483  1.2807  1.1622  1.0830  1.3500  2.5283
16  1.1915  0.4651  0.9711  0.9027  1.0460  1.3734
32  0.9225  0.4723  0.5189  0.8487  0.9418  0.8170


==> plots/spmp3_ws_edison.dat <==
#Median times in sec for sparse MP3 starting on p=1 with no=40 nv=160 and weak scaling no and nv by 2**.25 whenever p increases by 2, on Edison, 8.9.2015
#p dense sp.1 sp.2 sp.4 sp.8 sp.16
1   9.0537  3.0530  3.7137  5.1481  7.8174  15.2547
2   12.3767 3.6467  4.4329  6.1232  9.9643  20.7690
4   19.0617 4.9817  6.2861  9.0311  14.5046 27.2600
8   28.9822 9.9083  9.7391  11.2766 14.3864 22.3291
16  39.6554 6.7854  8.5058  18.3456 24.3315 29.8317

